A Framework for Generating Explanations from Temporal Personal Health Data

Whereas it has become easier for individuals to track their personal health data (e.g., heart rate, step count, food log), there is still a wide chasm between the collection of data and the generation of meaningful explanations to help users better understand what their data means to them. With an increased comprehension of their data, users will be able to act upon the newfound information and work towards striving closer to their health goals. We aim to bridge the gap between data collection and explanation generation by mining the data for interesting behavioral findings that may provide hints about a user's tendencies. Our focus is on improving the explainability of temporal personal health data via a set of informative summary templates, or "protoforms." These protoforms span both evaluation-based summaries that help users evaluate their health goals and pattern-based summaries that explain their implicit behaviors. In addition to individual users, the protoforms we use are also designed for population-level summaries. We apply our approach to generate summaries (both univariate and multivariate) from real user data and show that our system can generate interesting and useful explanations.

==> calorie_data.csv <==
Day,Calories
1,2924
2,2430
3,1862
4,2251
5,2001
6,2158
7,2691
8,2524
9,2182
10,2443
11,1595
12,2136
13,1415
14,1401
15,2291
16,2642
17,2664
18,2258
19,2250
20,2650
21,2154
22,2500
23,2111
24,2165
25,2150
26,2165
27,3078
28,2428
29,2117
30,2157
31,2628
32,2456
33,2516
34,3373
35,3105
36,3218
37,2430
38,1695
39,2075
40,2005
41,2208
42,2295
43,1772
44,1740
45,1827
46,2156
47,1944
48,2943
49,2738
50,2428
51,2525
52,1399
53,1800
54,2209
55,2466
56,1711
57,3020
58,3369
59,1912
60,2070
61,1334
62,2407
63,1891
64,2972
65,3053
66,2313
67,2160
68,1471
69,1776
70,2255
71,1483
72,2041
73,2579
74,2156
75,2046
76,1880
77,1934
78,2325
79,3212
80,1911
81,2584
82,1762
83,1896
84,2568
85,2005
86,2559
87,1753
88,2982
89,2151
90,2003
91,2552
92,2384
93,2818
94,1203
95,2412
96,2806
97,3000
98,2238
99,2555
100,3335
101,2049
102,2117
103,2725
104,2253
105,2485
106,2948
107,3004
108,1768
109,1970
110,1969
111,2003
112,2205
113,1445
114,1778
115,1990
116,1513
117,2108
118,2271
119,3005
120,2209
121,2759
122,2106
123,3000
124,2500
125,2500
126,2500
127,1724
128,2242
129,2317
130,1645
131,1740
132,2371
133,2450
134,1938
135,2716
136,2060
137,3000
138,1746
139,1266
140,1857
141,2585
142,2561
143,3143
144,2551
145,3267
146,1692
147,2766
148,2912
149,2912
150,2577
151,2873
152,2364
153,1892
154,2083
155,2643
156,2835
157,2034
158,2523
159,2272
160,1754
161,2605
162,2329
163,1769
164,2476
165,2818
166,2155
167,2135
168,2418
169,2912
170,4122
171,3009
172,2432
173,2280
174,1208


==> calorie_db.dat <==
%% LaTeX2e file `calorie_db.dat'
%% generated by the `filecontents' environment
%% from source `acm19' on 2020/11/27.
%%
(1,0) (1,4200)

(8,0) (8,4200)

(15,0) (15,4200)

(28,0) (28,4200)

(35,0) (35,4200)

(42,0) (42,4200)

(51,0) (51,4200)

(58,0) (58,4200)

(65,0) (65,4200)

(72,0) (72,4200)

(79,0) (79,4200)

(86,0) (86,4200)

(93,0) (93,4200)

(100,0) (100,4200)

(107,0) (107,4200)

(114,0) (114,4200)

(121,0) (121,4200)

(128,0) (128,4200)

(135,0) (135,4200)

(142,0) (142,4200)

(149,0) (149,4200)

(156,0) (156,4200)

(163,0) (163,4200)

(170,0) (170,4200)


==> calorie_it.dat <==
(34, 3373.0) (35, 3105.0)

(35, 3105.0) (36, 3218.0)

(48, 2943.0) (49, 2738.0)

(64, 2972.0) (65, 3053.0)

(106, 2948.0) (107, 3004.0)

(148, 2912.0) (149, 2912.0)

(169, 2912.0) (170, 4122.0)



==> calorie_saxB.dat <==
(8, 1956.5) (15, 1956.5)

(43, 2160.0) (50, 2160.0)

(50, 2076.8) (57, 2076.8)

(71, 2017.0) (78, 2017.0)

(113, 2015.7) (120, 2015.7)

(127, 2069.8) (134, 2069.8)

(134, 2083.2) (141, 2083.2)



==> calorie_saxC.dat <==
(1, 2331.0) (8, 2331.0)

(15, 2415.5) (22, 2415.5)

(22, 2371.0) (29, 2371.0)

(36, 2275.1) (43, 2275.1)

(57, 2286.1) (64, 2286.1)

(64, 2285.7) (71, 2285.7)

(78, 2322.5) (85, 2322.5)

(85, 2286.4) (92, 2286.4)

(92, 2408.7) (99, 2408.7)

(106, 2266.7) (113, 2266.7)

(155, 2380.8) (162, 2380.8)

(162, 2300.0) (169, 2300.0)



==> calorie_saxD.dat <==
(29, 2621.7) (36, 2621.7)

(99, 2502.7) (106, 2502.7)

(120, 2510.5) (127, 2510.5)

(141, 2652.1) (148, 2652.1)

(148, 2516.1) (155, 2516.1)

(169, 2660.5) (176, 2660.5)



==> calorie_st.dat <==
(3, 1862.0) (4, 2251.0)

(5, 2001.0) (6, 2158.0)

(6, 2158.0) (7, 2691.0)

(9, 2182.0) (10, 2443.0)

(11, 1595.0) (12, 2136.0)

(14, 1401.0) (15, 2291.0)

(26, 2165.0) (27, 3078.0)

(29, 2117.0) (30, 2157.0)

(33, 2516.0) (34, 3373.0)

(40, 2005.0) (41, 2208.0)

(41, 2208.0) (42, 2295.0)

(45, 1827.0) (46, 2156.0)

(47, 1944.0) (48, 2943.0)

(50, 2428.0) (51, 2525.0)

(52, 1399.0) (53, 1800.0)

(54, 2209.0) (55, 2466.0)

(56, 1711.0) (57, 3020.0)

(59, 1912.0) (60, 2070.0)

(64, 2972.0) (65, 3053.0)

(68, 1471.0) (69, 1776.0)

(69, 1776.0) (70, 2255.0)

(71, 1483.0) (72, 2041.0)

(76, 1880.0) (77, 1934.0)

(77, 1934.0) (78, 2325.0)

(78, 2325.0) (79, 3212.0)

(82, 1762.0) (83, 1896.0)

(87, 1753.0) (88, 2982.0)

(90, 2003.0) (91, 2552.0)

(92, 2384.0) (93, 2818.0)

(95, 2412.0) (96, 2806.0)

(98, 2238.0) (99, 2555.0)

(102, 2117.0) (103, 2725.0)

(106, 2948.0) (107, 3004.0)

(111, 2003.0) (112, 2205.0)

(113, 1445.0) (114, 1778.0)

(114, 1778.0) (115, 1990.0)

(116, 1513.0) (117, 2108.0)

(117, 2108.0) (118, 2271.0)

(118, 2271.0) (119, 3005.0)

(120, 2209.0) (121, 2759.0)

(128, 2242.0) (129, 2317.0)

(131, 1740.0) (132, 2371.0)

(132, 2371.0) (133, 2450.0)

(134, 1938.0) (135, 2716.0)

(139, 1266.0) (140, 1857.0)

(140, 1857.0) (141, 2585.0)

(142, 2561.0) (143, 3143.0)

(144, 2551.0) (145, 3267.0)

(154, 2083.0) (155, 2643.0)

(155, 2643.0) (156, 2835.0)

(157, 2034.0) (158, 2523.0)

(160, 1754.0) (161, 2605.0)

(163, 1769.0) (164, 2476.0)

(167, 2135.0) (168, 2418.0)

(168, 2418.0) (169, 2912.0)

(169, 2912.0) (170, 4122.0)


==> calorie_wit.dat <==
(34, 3373.0) (35, 3105.0)

(64, 2972.0) (65, 3053.0)

(106, 2948.0) (107, 3004.0)

(148, 2912.0) (149, 2912.0)

(169, 2912.0) (170, 4122.0)



==> calorie_wit2.dat <==
(7,0) (7,4200)

(14,0) (14,4200)

(21,0) (21,4200)

(27,0) (27,4200)

(34,0) (34,4200)

(41,0) (41,4200)

(48,0) (48,4200)

(50,0) (50,4200)

(57,0) (57,4200)

(64,0) (64,4200)

(71,0) (71,4200)

(78,0) (78,4200)

(85,0) (85,4200)

(92,0) (92,4200)

(99,0) (99,4200)

(106,0) (106,4200)

(113,0) (113,4200)

(120,0) (120,4200)

(127,0) (127,4200)

(134,0) (134,4200)

(141,0) (141,4200)

(148,0) (148,4200)

(155,0) (155,4200)

(162,0) (162,4200)

(169,0) (169,4200)



==> carb_data.csv <==
Day,Carbohydrates
1,340
2,96
3,158
4,187
5,113
6,180
7,282
8,224
9,195
10,214
11,128
12,160
13,106
14,76
15,245
16,189
17,151
18,170
19,276
20,219
21,261
22,0
23,167
24,134
25,164
26,134
27,266
28,206
29,212
30,224
31,187
32,269
33,237
34,368
35,379
36,330
37,96
38,160
39,98
40,191
41,211
42,266
43,186
44,166
45,145
46,156
47,154
48,191
49,273
50,107
51,259
52,121
53,203
54,196
55,262
56,129
57,347
58,177
59,165
60,182
61,113
62,77
63,195
64,96
65,272
66,128
67,176
68,153
69,178
70,241
71,133
72,227
73,207
74,182
75,153
76,142
77,147
78,150
79,261
80,162
81,134
82,176
83,205
84,90
85,232
86,66
87,184
88,241
89,219
90,212
91,263
92,70
93,355
94,60
95,29
96,145
97,0
98,213
99,269
100,176
101,192
102,164
103,189
104,243
105,233
106,213
107,264
108,215
109,207
110,217
111,217
112,249
113,167
114,191
115,238
116,144
117,205
118,266
119,285
120,157
121,224
122,133
123,0
124,0
125,0
126,0
127,182
128,151
129,241
130,180
131,160
132,245
133,284
134,247
135,275
136,212
137,0
138,132
139,129
140,134
141,136
142,181
143,192
144,115
145,131
146,192
147,81
148,29
149,311
150,168
151,91
152,173
153,200
154,166
155,221
156,355
157,174
158,247
159,189
160,138
161,225
162,203
163,167
164,206
165,104
166,238
167,241
168,249
169,303
170,464
171,226
172,258
173,171
174,115


==> carb_db.dat <==
%% LaTeX2e file `carb_db.dat'
%% generated by the `filecontents' environment
%% from source `acm19' on 2020/11/27.
%%
(1,-10) (1,470)

(8,-10) (8,470)

(15,-10) (15,470)

(28,-10) (28,470)

(35,-10) (35,470)

(42,-10) (42,470)

(51,-10) (51,470)

(58,-10) (58,470)

(65,-10) (65,470)

(72,-10) (72,470)

(79,-10) (79,470)

(86,-10) (86,470)

(93,-10) (93,470)

(100,-10) (100,470)

(107,-10) (107,470)

(114,-10) (114,470)

(121,-10) (121,470)

(128,-10) (128,470)

(135,-10) (135,470)

(142,-10) (142,470)

(149,-10) (149,470)

(156,-10) (156,470)

(163,-10) (163,470)

(170,-10) (170,470)


==> carb_saxB.dat <==
(8, 157.5) (15, 157.5)

(22, 153.0) (29, 153.0)

(92, 124.5) (99, 124.5)

(134, 161.2) (141, 161.2)

(141, 146.8) (148, 146.8)

(148, 162.5) (155, 162.5)



==> carb_saxC.dat <==
(1, 193.7) (8, 193.7)

(36, 193.1) (43, 193.1)

(43, 181.5) (50, 181.5)

(50, 182.4) (57, 182.4)

(57, 179.4) (64, 179.4)

(64, 177.7) (71, 177.7)

(71, 170.1) (78, 170.1)

(78, 168.2) (85, 168.2)

(85, 202.4) (92, 202.4)

(162, 201.1) (169, 201.1)



==> carb_saxD.dat <==
(15, 215.8) (22, 215.8)

(99, 209.4) (106, 209.4)

(106, 226.0) (113, 226.0)

(113, 213.7) (120, 213.7)

(127, 206.1) (134, 206.1)

(155, 221.2) (162, 221.2)



==> carb_saxE.dat <==
(29, 268.0) (36, 268.0)

(169, 256.1) (176, 256.1)



==> carb_st.dat <==
(3, 158.0) (4, 187.0)

(5, 113.0) (6, 180.0)

(6, 180.0) (7, 282.0)

(9, 195.0) (10, 214.0)

(11, 128.0) (12, 160.0)

(14, 76.0) (15, 245.0)

(26, 134.0) (27, 266.0)

(29, 212.0) (30, 224.0)

(33, 237.0) (34, 368.0)

(40, 191.0) (41, 211.0)

(41, 211.0) (42, 266.0)

(45, 145.0) (46, 156.0)

(47, 154.0) (48, 191.0)

(50, 107.0) (51, 259.0)

(52, 121.0) (53, 203.0)

(54, 196.0) (55, 262.0)

(56, 129.0) (57, 347.0)

(59, 165.0) (60, 182.0)

(64, 96.0) (65, 272.0)

(68, 153.0) (69, 178.0)

(69, 178.0) (70, 241.0)

(71, 133.0) (72, 227.0)

(76, 142.0) (77, 147.0)

(77, 147.0) (78, 150.0)

(78, 150.0) (79, 261.0)

(82, 176.0) (83, 205.0)

(87, 184.0) (88, 241.0)

(90, 212.0) (91, 263.0)

(92, 70.0) (93, 355.0)

(95, 29.0) (96, 145.0)

(98, 213.0) (99, 269.0)

(102, 164.0) (103, 189.0)

(106, 213.0) (107, 264.0)

(111, 217.0) (112, 249.0)

(113, 167.0) (114, 191.0)

(114, 191.0) (115, 238.0)

(116, 144.0) (117, 205.0)

(117, 205.0) (118, 266.0)

(118, 266.0) (119, 285.0)

(120, 157.0) (121, 224.0)

(128, 151.0) (129, 241.0)

(131, 160.0) (132, 245.0)

(132, 245.0) (133, 284.0)

(134, 247.0) (135, 275.0)

(139, 129.0) (140, 134.0)

(140, 134.0) (141, 136.0)

(142, 181.0) (143, 192.0)

(144, 115.0) (145, 131.0)

(154, 166.0) (155, 221.0)

(155, 221.0) (156, 355.0)

(157, 174.0) (158, 247.0)

(160, 138.0) (161, 225.0)

(163, 167.0) (164, 206.0)

(167, 241.0) (168, 249.0)

(168, 249.0) (169, 303.0)

(169, 303.0) (170, 464.0)



==> carb_wit.dat <==
(1,-10) (1,470)

(8,-10) (8,470)

(15,-10) (15,470)

(28,-10) (28,470)

(35,-10) (35,470)

(42,-10) (42,470)

(51,-10) (51,470)

(58,-10) (58,470)

(65,-10) (65,470)

(72,-10) (72,470)

(79,-10) (79,470)

(86,-10) (86,470)

(93,-10) (93,470)

(100,-10) (100,470)

(107,-10) (107,470)

(114,-10) (114,470)

(121,-10) (121,470)

(128,-10) (128,470)

(135,-10) (135,470)

(142,-10) (142,470)

(149,-10) (149,470)

(156,-10) (156,470)

(163,-10) (163,470)

(170,-10) (170,470)



==> figure_info.txt <==
Letter map:
a - very low - cyan
b - low - yellow
c - moderate - green
d - high - red
e - very high - purple

Fig 1a: 
a [1203.0,1892.0]
b [1896.0,2182.0]
c [2205.0,2432.0]
d [2443.0,2716.0]
e [2725.0,4122.0]

Fig 1b:
a [0.0,115.0]
b [121.0,165.0]
c [166.0,205.0]
d [206.0,249.0]
e [258.0,464.0]

Fig 4:
c [2205.0,2432.0]

Fig 5:
c [166.0,205.0]

Fig 6:
b [1896.0,2182.0]

Coordinates: 
(165, 2155.0)
(166, 2135.0)

Fig 7:
d [206.0,249.0]

Coordinates:
(163, 206.0)
(165, 238.0)
(166, 241.0)
(167, 249.0)

Fig 8:
a [1203.0,1892.0]

Coordinates:
(162, 1769.0)

Fig 9:
c [166.0,205.0]

Coordinates:
(162, 167.0)

Multivariate summary update for Day-Based Pattern: Your calorie intake tends to be very high and your carbohydrate intake tends to be very high on Sundays.

Fig 10:
e [2725.0,4122.0]

Coordinates:
(0, 2924.0)
(34, 3105.0)
(64, 3053.0)
(78, 3212.0)
(92, 2818.0)
(106, 3004.0)
(148, 2912.0)
(155, 2835.0)
(169, 4122.0)

Fig 11:
e [258.0,464.0]

Coordinates:
(0, 340.0)
(34, 379.0)
(64, 272.0)
(78, 261.0)
(92, 355.0)
(106, 264.0)
(148, 311.0)
(155, 355.0)
(169, 464.0)

Fig 14: 
b [1896.0,2182.0]

Coordinates:
(5, 2158.0)
(6, 2691.0)

Fig 15:
d [206.0,249.0]

Coordinates:
(5, 180.0)
(6, 282.0)

Fig 17:
Coordinates:
(2, 1862.0) (3, 2251.0)
(4, 2001.0) (5, 2158.0)
(5, 2158.0) (6, 2691.0)
(8, 2182.0) (9, 2443.0)
(10, 1595.0) (11, 2136.0)
(13, 1401.0) (14, 2291.0)
(25, 2165.0) (26, 3078.0)
(28, 2117.0) (29, 2157.0)
(32, 2516.0) (33, 3373.0)
(39, 2005.0) (40, 2208.0)
(40, 2208.0) (41, 2295.0)
(44, 1827.0) (45, 2156.0)
(46, 1944.0) (47, 2943.0)
(49, 2428.0) (50, 2525.0)
(51, 1399.0) (52, 1800.0)
(53, 2209.0) (54, 2466.0)
(55, 1711.0) (56, 3020.0)
(58, 1912.0) (59, 2070.0)
(63, 2972.0) (64, 3053.0)
(67, 1471.0) (68, 1776.0)
(68, 1776.0) (69, 2255.0)
(70, 1483.0) (71, 2041.0)
(75, 1880.0) (76, 1934.0)
(76, 1934.0) (77, 2325.0)
(77, 2325.0) (78, 3212.0)
(81, 1762.0) (82, 1896.0)
(86, 1753.0) (87, 2982.0)
(89, 2003.0) (90, 2552.0)
(91, 2384.0) (92, 2818.0)
(94, 2412.0) (95, 2806.0)
(97, 2238.0) (98, 2555.0)
(101, 2117.0) (102, 2725.0)
(105, 2948.0) (106, 3004.0)
(110, 2003.0) (111, 2205.0)
(112, 1445.0) (113, 1778.0)
(113, 1778.0) (114, 1990.0)
(115, 1513.0) (116, 2108.0)
(116, 2108.0) (117, 2271.0)
(117, 2271.0) (118, 3005.0)
(119, 2209.0) (120, 2759.0)
(127, 2242.0) (128, 2317.0)
(130, 1740.0) (131, 2371.0)
(131, 2371.0) (132, 2450.0)
(133, 1938.0) (134, 2716.0)
(138, 1266.0) (139, 1857.0)
(139, 1857.0) (140, 2585.0)
(141, 2561.0) (142, 3143.0)
(143, 2551.0) (144, 3267.0)
(153, 2083.0) (154, 2643.0)
(154, 2643.0) (155, 2835.0)
(156, 2034.0) (157, 2523.0)
(159, 1754.0) (160, 2605.0)
(162, 1769.0) (163, 2476.0)
(166, 2135.0) (167, 2418.0)
(167, 2418.0) (168, 2912.0)
(168, 2912.0) (169, 4122.0)

Fig 18:
Coordinates:
(2, 158.0) (3, 187.0)
(4, 113.0) (5, 180.0)
(5, 180.0) (6, 282.0)
(8, 195.0) (9, 214.0)
(10, 128.0) (11, 160.0)
(13, 76.0) (14, 245.0)
(25, 134.0) (26, 266.0)
(28, 212.0) (29, 224.0)
(32, 237.0) (33, 368.0)
(39, 191.0) (40, 211.0)
(40, 211.0) (41, 266.0)
(44, 145.0) (45, 156.0)
(46, 154.0) (47, 191.0)
(49, 107.0) (50, 259.0)
(51, 121.0) (52, 203.0)
(53, 196.0) (54, 262.0)
(55, 129.0) (56, 347.0)
(58, 165.0) (59, 182.0)
(63, 96.0) (64, 272.0)
(67, 153.0) (68, 178.0)
(68, 178.0) (69, 241.0)
(70, 133.0) (71, 227.0)
(75, 142.0) (76, 147.0)
(76, 147.0) (77, 150.0)
(77, 150.0) (78, 261.0)
(81, 176.0) (82, 205.0)
(86, 184.0) (87, 241.0)
(89, 212.0) (90, 263.0)
(91, 70.0) (92, 355.0)
(94, 29.0) (95, 145.0)
(97, 213.0) (98, 269.0)
(101, 164.0) (102, 189.0)
(105, 213.0) (106, 264.0)
(110, 217.0) (111, 249.0)
(112, 167.0) (113, 191.0)
(113, 191.0) (114, 238.0)
(115, 144.0) (116, 205.0)
(116, 205.0) (117, 266.0)
(117, 266.0) (118, 285.0)
(119, 157.0) (120, 224.0)
(127, 151.0) (128, 241.0)
(130, 160.0) (131, 245.0)
(131, 245.0) (132, 284.0)
(133, 247.0) (134, 275.0)
(138, 129.0) (139, 134.0)
(139, 134.0) (140, 136.0)
(141, 181.0) (142, 192.0)
(143, 115.0) (144, 131.0)
(153, 166.0) (154, 221.0)
(154, 221.0) (155, 355.0)
(156, 174.0) (157, 247.0)
(159, 138.0) (160, 225.0)
(162, 167.0) (163, 206.0)
(166, 241.0) (167, 249.0)
(167, 249.0) (168, 303.0)
(168, 303.0) (169, 464.0)

Fig 19:
e [2725.0,4122.0]

Coordinates:
(33, 3373.0, 'e') (34, 3105.0, 'e')
(34, 3105.0, 'e') (35, 3218.0, 'e')
(47, 2943.0, 'e') (48, 2738.0, 'e')
(63, 2972.0, 'e') (64, 3053.0, 'e')
(105, 2948.0, 'e') (106, 3004.0, 'e')
(147, 2912.0, 'e') (148, 2912.0, 'e')
(168, 2912.0, 'e') (169, 4122.0, 'e')

Fig 20:
e [258.0,464.0]

Coordinates:
(34, 379.0, 'e') 
(35, 330.0, 'e')
(48, 273.0, 'e')
(64, 272.0, 'e')
(106, 264.0, 'e')
(148, 311.0, 'e')
(169, 464.0, 'e')

Fig 21:
e [2725.0,4122.0]

Fig 22:
e [258.0,464.0]

Fig 24:
Average value (past week): 2300
Average value (other week): 2322.57

Fig 25:
Average value (past week): 201.14
Average value (other week): 168.29

Fig 26: 
Average value (past week): 2300
Average value (other week): 2322.57

Fig 27:
Average value (past week): 201.14
Average value (other week): 168.29

Fig 28:

Coordinates:
(84, 91) Average value: 2286.43
(91, 98) Average value: 2408.71
(105, 112) Average value: 2266.71
(112, 119) Average value: 2015.71
(161, 168) Average value: 2300

Fig 29:
Coordinates:
(84, 91) Average value: 202.43
(91, 98) Average value: 124.57
(105, 112) Average value: 226.0
(112, 119) Average value: 213.71
(161, 168) Average value: 201.14

Fig 30:
Coordinates:
(105, 112) Average value: 2266.71
(112, 119) Average value: 2015.71

Fig 31:
Coordinates:
(105, 112) Average value: 226.0
(112, 119) Average value: 213.71

==> fixed_mfpfoodlog_1_.csv <==
date,Calories,Carbohydrates,Fat,Protein,Sodium,Sugar,Food

2014-09-14,2924,340,114,186,3658,109,0

2014-09-15,2430,96,37,50,855,63,0

2014-09-16,1862,158,54,114,2215,100,0

2014-09-17,2251,187,60,98,1765,105,0

2014-09-18,2001,113,81,202,1101,71,0

2014-09-19,2158,180,89,115,1998,84,0

2014-09-20,2691,282,92,216,2623,134,0

2014-09-21,2524,224,62,133,2602,110,0

2014-09-22,2182,195,74,180,1507,129,0

2014-09-23,2443,214,128,147,3222,105,0

2014-09-24,1595,128,50,214,1686,42,0

2014-09-25,2136,160,92,224,4267,21,0

2014-09-26,1415,106,43,193,1376,41,0

2014-09-27,1401,76,7,21,769,55,0

2014-09-28,2291,245,70,165,3071,95,0

2014-09-29,2642,189,44,95,2486,55,0

2014-09-30,2664,151,76,181,1278,90,0

2014-10-01,2258,170,92,197,1940,84,0

2014-10-02,2250,276,52,113,3574,69,0

2014-10-03,2650,219,93,142,3316,65,0

2014-10-04,2154,261,86,123,3312,125,0

2014-10-06,2500,0,0,0,0,0,0

2014-10-07,2111,167,78,126,2169,77,0

2014-10-08,2165,134,89,202,1255,70,0

2014-10-09,2150,164,75,201,1406,119,0

2014-10-10,2165,134,89,202,1255,70,0

2014-10-11,3078,266,117,248,2460,119,0

2014-10-12,2428,206,88,179,1723,131,0

2014-10-13,2117,212,92,133,2236,70,0

2014-10-14,2157,224,66,178,2971,105,0

2014-10-15,2628,187,57,84,2255,71,0

2014-10-16,2456,269,83,143,2884,132,0

2014-10-17,2516,237,97,154,2999,84,0

2014-10-18,3373,368,112,244,2915,183,0

2014-10-19,3105,379,108,126,3556,145,0

2014-10-20,3218,330,133,154,3285,126,0

2014-10-21,2430,96,37,50,855,63,0

2014-10-22,1695,160,68,91,1642,73,0

2014-10-23,2075,98,38,82,925,64,0

2014-10-24,2005,191,84,122,1905,78,0

2014-10-25,2208,211,85,118,3097,79,0

2014-10-26,2295,266,75,163,2361,136,0

2014-10-27,1772,186,70,98,2576,66,0

2014-10-28,1740,166,76,99,1691,103,0

2014-10-29,1827,145,100,85,2889,68,0

2014-10-30,2156,156,63,117,2061,73,0

2014-10-31,1944,154,106,90,2621,75,0

2014-11-01,2943,191,145,117,1936,122,0

2014-11-07,2738,273,80,139,768,89,0

2014-11-08,2428,107,36,38,258,30,0

2014-11-09,2525,259,65,184,1705,108,0

2014-11-10,1399,121,58,101,2049,33,0

2014-11-11,1800,203,65,99,2636,109,0

2014-11-12,2209,196,108,118,1766,147,0

2014-11-13,2466,262,105,125,2739,130,0

2014-11-14,1711,129,70,143,1857,36,0

2014-11-15,3020,347,117,155,3559,133,0

2014-11-16,3369,177,110,214,1973,49,0

2014-11-17,1912,165,88,156,2593,78,0

2014-11-18,2070,182,96,152,3357,69,0

2014-11-19,1334,113,60,87,777,51,0

2014-11-20,2407,77,38,94,948,32,0

2014-11-21,1891,195,87,107,2802,44,0

2014-11-22,2972,96,47,82,1198,33,0

2014-11-23,3053,272,102,161,2381,89,0

2014-11-24,2313,128,49,125,2068,44,0

2014-11-25,2160,176,70,74,2149,67,0

2014-11-26,1471,153,51,157,1759,34,0

2014-11-27,1776,178,75,141,1912,51,0

2014-11-28,2255,241,49,130,1651,35,0

2014-11-29,1483,133,50,130,1269,23,0

2014-11-30,2041,227,71,144,2059,63,0

2014-12-01,2579,207,91,191,2159,56,0

2014-12-02,2156,182,120,144,2763,67,0

2014-12-03,2046,153,120,143,2761,45,0

2014-12-04,1880,142,71,217,1881,40,0

2014-12-05,1934,147,77,133,1882,25,0

2014-12-06,2325,150,117,177,2498,46,0

2014-12-07,3212,261,146,192,2958,155,0

2014-12-08,1911,162,60,117,1538,76,0

2014-12-09,2584,134,117,230,2038,37,0

2014-12-10,1762,176,72,94,1677,101,0

2014-12-11,1896,205,81,76,1577,128,0

2014-12-12,2568,90,26,64,1128,69,0

2014-12-13,2005,232,67,139,3060,123,0

2014-12-14,2559,66,24,20,564,66,0

2014-12-15,1753,184,70,96,1690,113,0

2014-12-16,2982,241,96,129,3072,97,0

2014-12-17,2151,219,81,137,2789,113,0

2014-12-18,2003,212,58,154,2624,112,0

2014-12-19,2552,263,103,143,2854,156,0

2014-12-20,2384,70,55,26,689,32,0

2014-12-21,2818,355,110,129,3950,82,0

2014-12-22,1203,60,73,84,810,48,0

2014-12-23,2412,29,24,21,258,29,0

2014-12-24,2806,145,52,56,1098,78,0

2014-12-25,3000,0,0,0,0,0,0

2014-12-26,2238,213,112,93,3009,111,0

2014-12-27,2555,269,114,108,1994,180,0

2014-12-28,3335,176,100,114,1969,75,0

2014-12-29,2049,192,92,104,1754,116,0

2014-12-30,2117,164,102,140,1544,112,0

2014-12-31,2725,189,110,122,2375,117,0

2015-01-01,2253,243,87,99,3228,123,0

2015-01-02,2485,233,94,200,2517,120,0

2015-01-03,2948,213,72,86,2238,87,0

2015-01-04,3004,264,59,112,1724,135,0

2015-01-05,1768,215,57,122,1829,115,0

2015-01-06,1970,207,62,152,1618,104,0

2015-01-07,1969,217,60,158,2484,108,0

2015-01-08,2003,217,68,120,1925,99,0

2015-01-09,2205,249,78,122,3101,119,0

2015-01-10,1445,167,60,89,1619,62,0

2015-01-11,1778,191,70,132,1899,100,0

2015-01-12,1990,238,71,130,3024,98,0

2015-01-13,1513,144,50,150,1448,62,0

2015-01-14,2108,205,95,149,2134,101,0

2015-01-15,2271,266,72,168,2788,81,0

2015-01-16,3005,285,147,165,1883,168,0

2015-01-17,2209,157,113,165,2439,45,0

2015-01-18,2759,224,97,114,2758,123,0

2015-01-19,2106,133,84,100,1573,64,0

2015-01-20,3000,0,0,0,0,0,0

2015-01-21,2500,0,0,0,0,0,0

2015-01-22,2500,0,0,0,0,0,0

2015-01-23,2500,0,0,0,0,0,0

2015-01-24,1724,182,61,113,966,112,0

2015-01-25,2242,151,86,205,1441,104,0

2015-01-26,2317,241,90,151,2118,131,0

2015-01-27,1645,180,71,90,1651,85,0

2015-01-28,1740,160,71,138,1715,71,0

2015-01-29,2371,245,111,140,2402,137,0

2015-01-30,2450,284,98,149,2838,97,0

2015-01-31,1938,247,67,128,2305,124,0

2015-02-01,2716,275,104,140,3151,110,0

2015-02-02,2060,212,101,113,2282,103,0

2015-02-03,3000,0,0,0,0,0,0

2015-02-04,1746,132,40,136,1424,30,0

2015-02-05,1266,129,42,137,1394,30,0

2015-02-06,1857,134,82,185,2083,33,0

2015-02-07,2585,136,131,153,1938,52,0

2015-02-08,2561,181,158,167,2448,79,0

2015-02-09,3143,192,58,129,1859,56,0

2015-02-10,2551,115,36,104,1299,37,0

2015-02-11,3267,131,49,113,1388,52,0

2015-02-12,1692,192,66,119,1898,72,0

2015-02-13,2766,81,35,72,989,18,0

2015-02-14,2912,29,24,21,258,29,0

2015-02-15,2912,311,117,166,3165,139,0

2015-02-16,2577,168,126,184,2732,82,0

2015-02-17,2873,91,35,46,788,58,0

2015-02-18,2364,173,77,114,1274,75,0

2015-02-19,1892,200,67,143,2053,116,0

2015-02-20,2083,166,111,143,2047,72,0

2015-02-21,2643,221,102,223,2387,122,0

2015-02-22,2835,355,80,181,2359,136,0

2015-02-23,2034,174,77,169,1763,102,0

2015-02-24,2523,247,114,137,3660,95,0

2015-02-25,2272,189,106,132,2334,103,0

2015-02-26,1754,138,87,103,2098,68,0

2015-02-27,2605,225,117,170,2879,108,0

2015-02-28,2329,203,106,143,2166,109,0

2015-03-01,1769,167,73,141,2629,36,0

2015-03-02,2476,206,120,163,2802,77,0

2015-03-03,2818,104,53,137,1296,36,0

2015-03-04,2155,238,73,162,3154,100,0

2015-03-05,2135,241,72,161,3094,100,0

2015-03-06,2418,249,95,177,3369,102,0

2015-03-07,2912,303,139,165,3798,57,0

2015-03-08,4122,464,196,168,5787,125,0

2015-03-09,3009,226,88,74,3081,62,0

2015-03-10,2432,258,109,94,3214,74,0

2015-03-11,2280,171,86,214,1599,100,0

2015-03-12,1208,115,44,98,1138,61,0



==> hr_data.csv <==
Day,Heart Rate
1,61.0
2,67.0
3,64.0
4,71.0
5,61.0
6,68.0
7,69.0
8,69.0
9,71.0
10,72.0
11,69.0
12,74.0
13,69.0
14,73.0
15,67.0
16,76.0
17,71.0
18,75.0
19,79.0
20,75.0
21,74.0
22,72.0
23,71.0
24,73.0
25,72.0
26,84.0
27,75.0
28,79.0
29,73.0
30,77.0
31,72.0
32,74.0
33,66.0
34,73.0
35,72.0
36,79.0
37,73.0
38,67.0
39,68.0
40,76.0
41,73.0
42,80.0
43,72.0
44,64.0
45,78.0
46,78.0
47,71.0
48,69.0
49,67.0
50,69.0
51,65.0
52,75.0
53,74.0
54,71.0
55,77.0
56,70.0
57,70.0
58,72.0
59,78.0
60,80.0
61,70.0
62,71.0
63,64.0
64,69.0
65,71.0
66,75.0
67,77.0
68,69.0
69,71.0
70,73.0
71,73.0
72,71.0
73,69.0
74,71.0
75,69.0
76,73.0
77,75.0
78,68.0
79,70.0
80,69.0
81,71.0
82,69.0
83,76.0
84,72.0
85,68.0
86,78.0
87,75.0
88,73.0
89,78.0
90,73.0
91,70.0
92,77.0
93,72.0
94,67.0
95,66.0
96,72.0
97,75.0
98,74.0
99,72.0
100,73.0
101,72.0
102,71.0
103,68.0
104,72.0
105,70.0
106,73.0
107,70.0
108,74.0
109,67.0
110,72.0
111,71.0
112,77.0
113,70.0
114,72.0
115,71.0
116,70.0
117,70.0
118,68.0
119,72.0
120,73.0
121,80.0
122,74.0
123,69.0
124,72.0
125,67.0
126,72.0
127,76.0
128,70.0
129,76.0
130,74.0
131,66.0
132,71.0
133,74.0
134,69.0
135,74.0
136,71.0
137,71.0
138,71.0
139,67.0
140,74.0
141,76.0
142,77.0
143,76.0
144,77.0
145,75.0
146,67.0
147,73.0
148,75.0
149,77.0
150,72.0
151,75.0
152,80.0
153,78.0
154,76.0
155,71.0
156,84.0
157,75.0
158,71.0
159,73.0
160,73.0
161,80.0
162,71.0
163,85.0
164,72.0
165,76.0
166,75.0
167,70.0
168,73.0
169,75.0
170,73.0
171,75.0
172,76.0
173,75.0
174,75.0
175,77.0
176,75.0
177,86.0
178,75.0
179,72.0
180,85.0
181,80.0
182,80.0
183,77.0
184,71.0
185,77.0
186,77.0
187,75.0
188,77.0
189,77.0
190,79.0
191,83.0
192,74.0
193,74.0
194,70.0
195,78.0
196,74.0
197,71.0
198,73.0
199,76.0
200,81.0
201,80.0
202,70.0
203,85.0
204,78.0
205,78.0
206,75.0
207,78.0
208,71.0
209,77.0
210,81.0
211,74.0
212,76.0
213,76.0
214,80.0
215,76.0
216,75.0
217,73.0
218,77.0
219,81.0
220,69.0
221,73.0
222,73.0
223,75.0
224,72.0
225,71.0
226,75.0
227,73.0
228,76.0
229,78.0
230,88.0
231,82.0
232,74.0
233,73.0
234,82.0
235,82.0
236,78.0
237,70.0
238,73.0
239,72.0
240,71.0
241,71.0
242,70.0
243,71.0
244,82.0
245,78.0
246,77.0
247,77.0
248,84.0
249,81.0
250,69.0
251,73.0
252,77.0
253,72.0
254,70.0
255,67.0
256,68.0
257,69.0
258,76.0
259,77.0
260,80.0
261,74.0
262,76.0
263,68.0
264,77.0
265,68.0
266,72.0
267,82.0
268,78.0
269,77.0
270,84.0
271,80.0
272,74.0
273,77.0
274,76.0
275,76.0
276,80.0
277,75.0
278,74.0
279,92.0
280,80.0
281,82.0
282,83.0
283,70.0
284,73.0
285,73.0
286,83.0
287,74.0
288,69.0
289,71.0
290,76.0
291,72.0
292,78.0
293,85.0
294,74.0
295,87.0
296,77.0
297,76.0
298,75.0
299,76.0
300,76.0
301,83.0
302,82.0
303,86.0
304,78.0
305,78.0
306,73.0
307,76.0
308,63.0
309,74.0
310,80.0
311,85.0
312,71.0
313,74.0
314,74.0
315,74.0
316,74.0
317,73.0
318,79.0
319,78.0
320,75.0
321,76.0
322,79.0
323,78.0
324,75.0
325,80.0
326,77.0
327,72.0
328,75.0
329,75.0
330,73.0
331,85.0
332,83.0
333,74.0
334,74.0
335,72.0
336,81.0
337,76.0
338,71.0
339,77.0
340,79.0
341,74.0
342,81.0
343,81.0
344,82.0
345,71.0
346,80.0
347,75.0
348,78.0
349,74.0
350,77.0
351,83.0
352,74.0
353,77.0
354,77.0
355,76.0
356,76.0
357,78.0
358,81.0
359,75.0
360,72.0
361,89.0
362,78.0
363,81.0
364,83.0
365,74.0
366,78.0
367,76.0
368,77.0
369,75.0
370,82.0
371,73.0
372,77.0
373,78.0
374,75.0
375,75.0
376,77.0
377,77.0
378,74.0
379,81.0
380,81.0
381,77.0
382,75.0
383,76.0
384,73.0
385,86.0
386,81.0
387,78.0
388,70.0
389,72.0
390,74.0
391,78.0
392,76.0
393,73.0
394,81.0
395,76.0
396,78.0
397,78.0
398,75.0
399,81.0
400,77.0
401,76.0
402,91.0
403,73.0
404,74.0
405,79.0
406,92.0
407,73.0
408,80.0
409,77.0
410,84.0
411,78.0
412,72.0
413,73.0
414,77.0
415,73.0
416,78.0
417,78.0
418,79.0
419,75.0
420,79.0
421,71.0
422,86.0
423,76.0
424,81.0
425,74.0
426,77.0
427,74.0
428,83.0
429,77.0
430,75.0
431,76.0
432,73.0
433,73.0
434,75.0
435,77.0
436,73.0
437,77.0
438,74.0
439,79.0
440,82.0
441,77.0
442,77.0
443,77.0
444,78.0
445,75.0
446,70.0
447,85.0
448,74.0
449,78.0
450,79.0
451,79.0
452,87.0
453,75.0
454,76.0
455,79.0
456,76.0
457,69.0
458,77.0
459,79.0
460,73.0
461,77.0
462,71.0
463,79.0
464,81.0
465,72.0
466,69.0
467,73.0
468,69.0
469,72.0


==> quantifiers.txt <==
Quantifier functions:

"none of the": 
muQ(r_S) = {
   -100*r_S + 1 : 0 <= r_S <= 0.01
	          0 : otherwise
}

"almost none of the": 
muQ(r_S) = {
	   -100*r_S : 0 < r_S <= 0.01
	          1 : 0.01 < r_S <= 0.2
	-10*r_S + 3 : 0.2 < r_S < 0.3
	          0 : otherwise
}

"some of the": 
muQ(r_S) = {
	5*r_S - 0.5 : 0.1 < r_S <= 0.3
	          1 : 0.3 < r_S <= 0.4
	-10*r_S + 5 : 0.4 < r_S < 0.5
	          0 : otherwise
}

"half of the": 
muQ(r_S) = {
	 10*r_S - 4 : 0.4 < r_S <= 0.5
	          1 : r_S = 0.5
	-10*r_S + 6 : 0.5 < r_S < 0.6
	          0 : otherwise
}

"more than half of the": 
muQ(r_S) = {
	 10*r_S - 5 : 0.5 < r_S <= 0.6
	          1 : 0.6 < r_S <= 0.75
	 -4*r_S + 4 : 0.75 < r_S < 1
	          0 : otherwise
}

"most of the": 
muQ(r_S) = {
	  4*r_S - 2 : 0.5 < r_S <= 0.75
	          1 : 0.75 < r_S <= 0.99
 -100*r_S + 100 : 0.99 < r_S < 1
	          0 : otherwise
}

"all of the": 
muQ(r_S) = {
   100*r_S - 99 : 0.99 < r_S < 1
	          1 : r_S = 1
	          0 : otherwise
}

TW SAX: cbdcdcbbccbcccdcbdbbddcc



==> samples/hr_data.csv <==
Day,Heart Rate
1,61.0
2,67.0
3,64.0
4,71.0
5,61.0
6,68.0
7,69.0
8,69.0
9,71.0
10,72.0
11,69.0
12,74.0
13,69.0
14,73.0
15,67.0
16,76.0
17,71.0
18,75.0
19,79.0
20,75.0
21,74.0
22,72.0
23,71.0
24,73.0
25,72.0
26,84.0
27,75.0
28,79.0
29,73.0
30,77.0
31,72.0
32,74.0
33,66.0
34,73.0
35,72.0
36,79.0
37,73.0
38,67.0
39,68.0
40,76.0
41,73.0
42,80.0
43,72.0
44,64.0
45,78.0
46,78.0
47,71.0
48,69.0
49,67.0
50,69.0
51,65.0
52,75.0
53,74.0
54,71.0
55,77.0
56,70.0
57,70.0
58,72.0
59,78.0
60,80.0
61,70.0
62,71.0
63,64.0
64,69.0
65,71.0
66,75.0
67,77.0
68,69.0
69,71.0
70,73.0
71,73.0
72,71.0
73,69.0
74,71.0
75,69.0
76,73.0
77,75.0
78,68.0
79,70.0
80,69.0
81,71.0
82,69.0
83,76.0
84,72.0
85,68.0
86,78.0
87,75.0
88,73.0
89,78.0
90,73.0
91,70.0
92,77.0
93,72.0
94,67.0
95,66.0
96,72.0
97,75.0
98,74.0
99,72.0
100,73.0
101,72.0
102,71.0
103,68.0
104,72.0
105,70.0
106,73.0
107,70.0
108,74.0
109,67.0
110,72.0
111,71.0
112,77.0
113,70.0
114,72.0
115,71.0
116,70.0
117,70.0
118,68.0
119,72.0
120,73.0
121,80.0
122,74.0
123,69.0
124,72.0
125,67.0
126,72.0
127,76.0
128,70.0
129,76.0
130,74.0
131,66.0
132,71.0
133,74.0
134,69.0
135,74.0
136,71.0
137,71.0
138,71.0
139,67.0
140,74.0
141,76.0
142,77.0
143,76.0
144,77.0
145,75.0
146,67.0
147,73.0
148,75.0
149,77.0
150,72.0
151,75.0
152,80.0
153,78.0
154,76.0
155,71.0
156,84.0
157,75.0
158,71.0
159,73.0
160,73.0
161,80.0
162,71.0
163,85.0
164,72.0
165,76.0
166,75.0
167,70.0
168,73.0
169,75.0
170,73.0
171,75.0
172,76.0
173,75.0
174,75.0
175,77.0
176,75.0
177,86.0
178,75.0
179,72.0
180,85.0
181,80.0
182,80.0
183,77.0
184,71.0
185,77.0
186,77.0
187,75.0
188,77.0
189,77.0
190,79.0
191,83.0
192,74.0
193,74.0
194,70.0
195,78.0
196,74.0
197,71.0
198,73.0
199,76.0
200,81.0
201,80.0
202,70.0
203,85.0
204,78.0
205,78.0
206,75.0
207,78.0
208,71.0
209,77.0
210,81.0
211,74.0
212,76.0
213,76.0
214,80.0
215,76.0
216,75.0
217,73.0
218,77.0
219,81.0
220,69.0
221,73.0
222,73.0
223,75.0
224,72.0
225,71.0
226,75.0
227,73.0
228,76.0
229,78.0
230,88.0
231,82.0
232,74.0
233,73.0
234,82.0
235,82.0
236,78.0
237,70.0
238,73.0
239,72.0
240,71.0
241,71.0
242,70.0
243,71.0
244,82.0
245,78.0
246,77.0
247,77.0
248,84.0
249,81.0
250,69.0
251,73.0
252,77.0
253,72.0
254,70.0
255,67.0
256,68.0
257,69.0
258,76.0
259,77.0
260,80.0
261,74.0
262,76.0
263,68.0
264,77.0
265,68.0
266,72.0
267,82.0
268,78.0
269,77.0
270,84.0
271,80.0
272,74.0
273,77.0
274,76.0
275,76.0
276,80.0
277,75.0
278,74.0
279,92.0
280,80.0
281,82.0
282,83.0
283,70.0
284,73.0
285,73.0
286,83.0
287,74.0
288,69.0
289,71.0
290,76.0
291,72.0
292,78.0
293,85.0
294,74.0
295,87.0
296,77.0
297,76.0
298,75.0
299,76.0
300,76.0
301,83.0
302,82.0
303,86.0
304,78.0
305,78.0
306,73.0
307,76.0
308,63.0
309,74.0
310,80.0
311,85.0
312,71.0
313,74.0
314,74.0
315,74.0
316,74.0
317,73.0
318,79.0
319,78.0
320,75.0
321,76.0
322,79.0
323,78.0
324,75.0
325,80.0
326,77.0
327,72.0
328,75.0
329,75.0
330,73.0
331,85.0
332,83.0
333,74.0
334,74.0
335,72.0
336,81.0
337,76.0
338,71.0
339,77.0
340,79.0
341,74.0
342,81.0
343,81.0
344,82.0
345,71.0
346,80.0
347,75.0
348,78.0
349,74.0
350,77.0
351,83.0
352,74.0
353,77.0
354,77.0
355,76.0
356,76.0
357,78.0
358,81.0
359,75.0
360,72.0
361,89.0
362,78.0
363,81.0
364,83.0
365,74.0
366,78.0
367,76.0
368,77.0
369,75.0
370,82.0
371,73.0
372,77.0
373,78.0
374,75.0
375,75.0
376,77.0
377,77.0
378,74.0
379,81.0
380,81.0
381,77.0
382,75.0
383,76.0
384,73.0
385,86.0
386,81.0
387,78.0
388,70.0
389,72.0
390,74.0
391,78.0
392,76.0
393,73.0
394,81.0
395,76.0
396,78.0
397,78.0
398,75.0
399,81.0
400,77.0
401,76.0
402,91.0
403,73.0
404,74.0
405,79.0
406,92.0
407,73.0
408,80.0
409,77.0
410,84.0
411,78.0
412,72.0
413,73.0
414,77.0
415,73.0
416,78.0
417,78.0
418,79.0
419,75.0
420,79.0
421,71.0
422,86.0
423,76.0
424,81.0
425,74.0
426,77.0
427,74.0
428,83.0
429,77.0
430,75.0
431,76.0
432,73.0
433,73.0
434,75.0
435,77.0
436,73.0
437,77.0
438,74.0
439,79.0
440,82.0
441,77.0
442,77.0
443,77.0
444,78.0
445,75.0
446,70.0
447,85.0
448,74.0
449,78.0
450,79.0
451,79.0
452,87.0
453,75.0
454,76.0
455,79.0
456,76.0
457,69.0
458,77.0
459,79.0
460,73.0
461,77.0
462,71.0
463,79.0
464,81.0
465,72.0
466,69.0
467,73.0
468,69.0
469,72.0


==> stock_data.csv <==
Day,AAPL Close Value,AET Close Value
1,185.16,177.82
2,186.05,177.1
3,187.36,177.47
4,190.04,177.03
5,188.59,176.81
6,188.15,177.72
7,186.44,177.21
8,188.18,177.34
9,186.99,177.12
10,186.31,178.54
11,187.63,176.78
12,187.16,177.87
13,188.0,176.13
14,188.15,176.6
15,188.58,176.3
16,187.9,175.65
17,187.5,179.01
18,186.87,179.74
19,190.24,180.81
20,191.83,182.06
21,193.31,180.68
22,193.98,187.42
23,193.46,188.09
24,191.7,189.5
25,191.23,186.95
26,192.28,189.28
27,190.7,190.23
28,190.8,189.15
29,188.84,190.92
30,188.74,189.58
31,185.69,188.08
32,186.5,188.82
33,185.46,185.36
34,184.92,183.5
35,182.17,185.68
36,184.43,185.2
37,184.16,184.99
38,185.5,186.21
39,185.11,187.51
40,187.18,188.26
41,183.92,187.56
42,185.4,191.08
43,187.97,191.89
44,190.58,191.45
45,190.35,191.54
46,187.88,191.33
47,191.03,190.04
48,191.33,187.22
49,190.91,188.33
50,191.45,187.56
51,190.4,189.12
52,191.88,189.15
53,191.44,189.61
54,191.61,189.66
55,193.0,188.39
56,194.82,186.79
57,194.21,187.05
58,190.98,188.73
59,189.91,188.61
60,190.29,188.19
61,201.5,193.63
62,207.39,193.78
63,207.99,194.52
64,209.07,194.71
65,207.11,196.95
66,207.25,197.29
67,208.88,198.47
68,207.53,198.86
69,208.87,199.52
70,209.75,198.35
71,210.24,197.77
72,213.32,196.7
73,217.58,197.27
74,215.46,197.9
75,215.04,198.86
76,215.05,199.27
77,215.49,199.57
78,216.16,200.27
79,217.94,199.3
80,219.7,201.93
81,222.98,202.62
82,225.03,203.08
83,227.63,201.05
84,228.36,202.19
85,226.87,203.43
86,223.1,203.03
87,221.3,202.75
88,218.33,204.77
89,223.85,205.44
90,221.07,205.67
91,226.41,205.2
92,223.84,204.27
93,217.88,203.4
94,218.24,201.63
95,218.37,201.76
96,220.03,202.68
97,217.66,202.85
98,220.79,203.6
99,222.19,203.15
100,223.0288,203.96


==> weather_data.csv <==
Day,Average Temperature,Average Wind Speed
1,61,8.95
2,51,10.29
3,48,8.05
4,52,3.58
5,54,6.93
6,58,11.41
7,45,10.96
8,39,7.61
9,42,6.04
10,53,6.71
11,57,8.72
12,45,14.09
13,43,9.17
14,42,6.26
15,47,7.16
16,56,6.71
17,66,10.29
18,59,5.82
19,60,6.71
20,54,10.74
21,42,11.41
22,44,5.59
23,49,4.92
24,59,10.51
25,64,8.05
26,54,17.9
27,54,12.75
28,63,9.62
29,64,7.38
30,56,8.28
31,52,5.82
32,60,6.71
33,64,5.14
34,69,12.3
35,58,11.63
36,47,3.13
37,51,4.7
38,46,12.08
39,41,4.7
40,55,6.26
41,57,7.83
42,53,3.8
43,63,10.74
44,69,12.08
45,66,11.18
46,53,11.86
47,42,11.18
48,53,8.28
49,67,12.08
50,59,12.53
51,53,5.82
52,59,8.5
53,63,17.67
54,62,7.38
55,61,7.38
56,62,6.49
57,60,6.71
58,58,5.14
59,63,7.61
60,60,8.05
61,58,3.8
62,67,7.83
63,72,7.83
64,74,8.05
65,75,6.26
66,70,4.03
67,67,5.82
68,69,3.8
69,70,2.46
70,72,7.61
71,78,7.38
72,78,6.71
73,77,4.25
74,78,3.8
75,80,3.58
76,80,4.03
77,75,4.03
78,72,4.25
79,72,5.14
80,76,5.14
81,79,4.7
82,76,8.28
83,77,4.47
84,77,4.92
85,81,3.13
86,79,5.37
87,74,3.36
88,78,6.71
89,74,8.05
90,75,14.54
91,76,8.5
92,76,7.38
93,78,5.37
94,79,4.25
95,80,8.05
96,76,6.49
97,74,3.8
98,77,3.58
99,80,4.25
100,81,4.25
101,82,4.25
102,80,4.92
103,80,6.49
104,79,6.26
105,76,5.14
106,79,2.91
107,83,4.03
108,84,5.14
109,82,4.47
110,81,3.13
111,83,4.7
112,82,2.46
113,79,8.5
114,76,8.28
115,74,6.49
116,81,6.93
117,81,5.82
118,81,5.82
119,83,7.61
120,78,6.93
121,78,3.8
122,83,4.25
123,83,4.92
124,82,5.37
125,82,6.26
126,84,6.71
127,82,5.14
128,81,4.03
129,79,6.04
130,76,8.28
131,79,4.92
132,81,2.24
133,83,2.91
134,82,1.79
135,83,3.58
136,82,4.25
137,79,2.91
138,78,3.58
139,79,3.58
140,81,3.8
141,81,3.8
142,80,6.93
143,83,6.71
144,78,5.82
145,77,6.26
146,79,7.61
147,80,4.92
148,79,3.36
149,78,2.91
150,78,4.7
151,80,2.91
152,77,2.91
153,79,5.14
154,74,4.92
155,76,3.36
156,80,2.68
157,81,4.47
158,84,4.7
159,82,3.36
160,81,4.03
161,80,6.26
162,78,4.7
163,80,5.37
164,80,2.91
165,82,3.58
166,80,2.68
167,79,2.91
168,82,4.92
169,83,6.71
170,78,7.61
171,78,6.71
172,80,5.37
173,79,7.61
174,79,7.38
175,77,6.49
176,75,5.82
177,74,7.83
178,79,6.93
179,81,5.37
180,82,4.7
181,83,5.59
182,83,4.25
183,80,4.92
184,80,6.71
185,81,6.93
186,83,9.4
187,83,8.5
188,83,8.28
189,80,7.38
190,81,7.83
191,82,6.04
192,82,6.26
193,78,6.93
194,71,6.04
195,72,4.25
196,78,2.46
197,80,4.03
198,82,5.37
199,84,8.5
200,82,7.61
201,79,3.8
202,81,2.24
203,81,2.24
204,83,4.7
205,83,5.37
206,80,4.03
207,79,4.92
208,77,7.16
209,77,7.38
210,74,4.25
211,73,5.82
212,69,2.91
213,72,2.01
214,76,5.14
215,77,7.38
216,77,3.8
217,78,4.7
218,78,2.68
219,79,2.68
220,79,2.91
221,79,6.26
222,77,9.17
223,77,12.08
224,77,6.93
225,72,10.29
226,59,4.7
227,63,5.59
228,67,8.5
229,72,7.38
230,58,5.82
231,60,7.16
232,59,5.59
233,60,4.7
234,63,6.93
235,51,9.17
236,50,3.58
237,54,1.34
238,54,4.7
239,56,11.63
240,54,9.62
241,55,6.49
242,58,7.38
243,59,2.24
244,57,6.93
245,66,10.07
246,68,12.08
247,53,5.59
248,52,6.26
249,55,10.07
250,56,9.4
251,67,4.7
252,53,5.82
253,54,6.26
254,52,8.05
255,40,8.05
256,39,4.92
257,48,7.38
258,46,11.41
259,39,6.93
260,35,8.05
261,39,3.8
262,47,2.91
263,49,3.8
264,50,6.71
265,47,5.82
266,41,4.92
267,44,2.91
268,46,13.65
269,51,7.16
270,50,12.08
271,45,12.75
272,34,8.05
273,32,3.36
274,44,9.17
275,61,10.29
276,60,14.32
277,63,9.62
278,51,6.71
279,43,7.83
280,35,7.61
281,35,3.36
282,44,2.24
283,43,9.62
284,43,8.05
285,38,6.49
286,35,3.36
287,38,6.04
288,49,10.51
289,53,13.42
290,52,7.16
291,52,6.93
292,47,2.91
293,43,4.03
294,44,5.14
295,50,6.26
296,45,13.42
297,40,4.47
298,47,9.4
299,40,4.25
300,40,3.8
301,52,9.62
302,55,17.67
303,58,6.93
304,46,6.04
305,48,7.61
306,62,11.86
307,57,5.59
308,47,3.58
309,49,5.37
310,53,14.54
311,46,5.14
312,48,2.24
313,52,9.62
314,61,10.29
315,47,10.51
316,36,8.95
317,35,4.7
318,45,12.3
319,45,9.17
320,39,6.71
321,37,4.7
322,37,2.46
323,42,6.04
324,51,2.91
325,55,13.2
326,35,13.42
327,29,8.72
328,39,15.21
329,51,13.42
330,39,8.72
331,35,4.47
332,36,4.03
333,42,3.58
334,44,8.05
335,39,9.62
336,29,6.04
337,33,4.25
338,48,4.92
339,51,4.92
340,55,4.03
341,56,7.16
342,63,6.04
343,67,11.41
344,71,14.99
345,46,12.3
346,37,8.95
347,46,9.84
348,51,8.5
349,59,10.29
350,43,5.82
351,47,10.29
352,58,7.38
353,45,7.61
354,51,7.83
355,45,10.07
356,38,11.18
357,49,13.87
358,51,9.62
359,51,7.16
360,57,12.75
361,59,12.53
362,45,4.92
363,53,4.03
364,58,3.13
365,60,5.59
366,52,6.93


==> weather_hourly_data.csv <==
Day,Average Temperature,Average Wind Speed
1,38.6,7.8
2,38.2,7.9
3,37.7,7.8
4,37.3,7.8
5,36.9,7.6
6,36.5,7.7
7,36.4,7.6
8,37.6,7.8
9,40.1,8.9
10,42.4,9.4
11,44.5,9.7
12,46.0,10.0
13,47.3,9.8
14,48.1,9.6
15,48.2,9.8
16,47.5,9.1
17,45.2,8.1
18,43.6,8.1
19,42.5,7.9
20,41.6,8.0
21,40.9,8.0
22,40.3,7.8
23,39.8,8.0

